Learning Robust Controllers Via Probabilistic Model-Based Policy Search

Model-based Reinforcement Learning estimates the true environment through a world model in order to approximate the optimal policy. This family of algorithms usually benefits from better sample efficiency than their model-free counterparts. We investigate whether controllers learned in such a way are robust and able to generalize under small perturbations of the environment. Our work is inspired by the PILCO algorithm, a method for probabilistic policy search. We show that enforcing a lower bound to the likelihood noise in the Gaussian Process dynamics model regularizes the policy updates and yields more robust controllers. We demonstrate the empirical benefits of our method in a simulation benchmark.

==> Experiments/plots/cartpole/1e-5/summary_returns_1e-05.csv <==
,0.0,1e-05,0.001,0.01,0.1,0.15,0.2,0.3,0.5
count,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
mean,164.62116908809378,164.8602452575056,164.8665798066172,164.84535351545225,148.33887110745147,113.43318532801848,73.76122286466247,-36.3207912655084,-144.029383745363
std,75.60079468807623,75.05582882608931,75.38206182034607,75.00459061952769,78.53392744576914,60.006287220286495,55.478394573455326,103.96235646800409,79.68295407281774
min,77.99312360704266,78.48794509987228,78.20080017667324,78.66850403553215,71.00295185655213,0.1258169961720018,-7.526877859583249,-218.96822272511798,-265.8430390161787
25%,112.64809610510204,113.42770167291282,113.38723482260546,113.30666549190963,94.98170140886253,88.7185556841311,60.407512553315755,-121.25914497299678,-168.64292327619347
50%,148.7294035205154,149.2984630705297,149.18799034123964,149.8418388617618,121.73968596747702,101.25164944830959,64.16897208234036,-19.006052235307212,-139.4600205379441
75%,206.22816395627711,206.49227861110066,206.25126837574646,205.6754932316955,184.3457238776735,152.40474272548516,102.6311804431399,43.49063745612486,-117.26284852461087
max,329.9152306140347,328.3904127761555,329.47403073478864,328.59852964977256,321.54814278165844,216.86052285566043,155.98458982299567,87.3970105827373,-15.624198139452147


==> Experiments/plots/cartpole/1e-5/summary_risks_1e-05.csv <==
,0.0,1e-05,0.001,0.01,0.1,0.15,0.2,0.3,0.5
count,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
mean,318.55,318.4,318.31,318.42999999999995,326.09000000000003,305.34000000000003,281.85,255.20999999999998,242.19
std,145.5967433243844,144.41424214160227,145.18012911169657,144.9399266362907,107.46458279617315,105.02120632414093,118.18375757926957,117.45416552851584,82.13385348861266
min,68.8,73.5,70.4,72.1,126.5,145.3,107.8,100.7,89.8
25%,259.95,259.975,259.725,259.15,305.725,250.275,179.4,147.2,199.625
50%,361.2,359.54999999999995,359.65,361.5,326.45000000000005,309.20000000000005,288.1,289.15,231.75
75%,425.4,425.05,425.05,424.7,413.975,397.525,390.175,328.54999999999995,314.45000000000005
max,464.8,464.5,464.6,464.9,458.6,435.5,436.3,407.4,340.2

